Learning Robot Metareasoning: Adaptive Computation Budgets for Real-Time Control

Planning while moving faces an historical trade-off between deliberation and reactivity. A planner running concurrently with execution needs time to compute, so the robot must commit to an open-loop action chunk for that duration: a longer commitment buys a better plan at the cost of feedback frequency. Existing controllers fix this action commitment, and consequently the computation budget, before deployment. However, the optimal computation time is highly state-dependent (due to factors such as unmodeled dynamics, safety constraints, and marginal optimisation gains), i.e. dynamic, therefore offline static tuning risks leaving systems blind during critical maneuvers or unable to find global effective solutions. We cast the identification of the optimal computation budget as a semi-Markov decision process (SMDP) in which a single decision defines both the robot action commitments and the time allocated to the solver. To solve this, we train a reinforcement-learning policy conditioned on the current state, the executing plan, and inexpensive planner statistics. Across ground-robot navigation, agile quadrotor flight, and contact-rich manipulation, the learned policy changes its budget with the demands of the scenario, discovering efficient reasoning patterns that outperform fixed-budget baselines. https://lorenzomagnino.github.io/learning-robot-metareasoning-review/

==> figures/navigation/data/ablation.dat <==
id,variant,success,success_std,total_reward,total_reward_std,harshness,harshness_std,reward,reward_std
0,full,0.9800,0.1402,-460.2916,384.5782,7.8305,0.8861,-407.7586,68.2315
1,only_planner,0.7400,0.4394,-1116.4967,1220.9316,8.1177,1.7272,-405.5270,94.6410
2,full_minus_planner,0.8600,0.3476,-823.7998,1018.7183,8.0053,0.8086,-414.2641,67.1840


==> figures/navigation/data/nav_fixed.dat <==
tau,success,success_std,reward,reward_std,harshness,harshness_std,total_reward,total_reward_std
1,0.6333,0.4827,-528.6875,97.3926,10.3810,1.3397,-1082.3454,852.8953
2,0.4367,0.4968,-448.0944,67.1915,8.6957,0.9752,-1523.2061,1165.3613
3,0.5067,0.5008,-495.4911,118.4111,9.6546,2.2864,-1347.5892,1061.8310
4,0.5000,0.5008,-456.6025,108.0857,8.9174,2.2015,-1514.2304,1251.4090
5,0.7600,0.4278,-413.1996,67.3674,7.8798,0.8152,-1115.9294,1254.2008
6,0.6900,0.4633,-410.8769,68.7697,7.9889,0.8496,-1311.7483,1347.9321
7,0.5967,0.4914,-397.6980,64.6776,7.8849,0.7922,-1565.5258,1424.5606
8,0.5100,0.5007,-384.8959,54.8173,7.7708,0.6453,-1807.2896,1455.4537
9,0.4467,0.4980,-371.6422,35.9030,7.6096,0.4316,-1973.3239,1442.7561
10,0.3967,0.4900,-369.4517,30.9206,7.6125,0.3665,-2119.0634,1422.3922


==> figures/navigation/data/nav_rl.dat <==
id,success,success_std,reward,reward_std,harshness,harshness_std,total_reward,total_reward_std
0,0.9867,0.1149,-407.6309,68.4285,7.8180,0.8991,-451.1619,353.2494


==> figures/navigation/data/real/h1.dat <==
x,y
-1.6557,0.0046
-1.6555,0.0047
-1.6500,0.0046
-1.6394,0.0035
-1.6270,0.0016
-1.6118,-0.0034
-1.5899,-0.0086
-1.5656,-0.0141
-1.5384,-0.0193
-1.5075,-0.0243
-1.4754,-0.0332
-1.4437,-0.0396
-1.4096,-0.0438
-1.3712,-0.0490
-1.3348,-0.0522
-1.3005,-0.0555
-1.2646,-0.0590
-1.2273,-0.0624
-1.1938,-0.0622
-1.1602,-0.0583
-1.1305,-0.0502
-1.1099,-0.0395
-1.0893,-0.0292
-1.0709,-0.0168
-1.0527,-0.0072
-1.0329,0.0082
-1.0097,0.0257
-0.9895,0.0440
-0.9675,0.0648
-0.9469,0.0870
-0.9348,0.1105
-0.9209,0.1346
-0.9055,0.1599
-0.8936,0.1903
-0.8836,0.2227
-0.8752,0.2557
-0.8640,0.2886
-0.8531,0.3206
-0.8432,0.3539
-0.8298,0.3865
-0.8168,0.4213
-0.8028,0.4569
-0.7880,0.4920
-0.7737,0.5266
-0.7575,0.5598
-0.7419,0.5936
-0.7251,0.6279
-0.7070,0.6612
-0.6900,0.6962
-0.6708,0.7286
-0.6520,0.7600
-0.6359,0.7953
-0.6167,0.8296
-0.5987,0.8613
-0.5832,0.8940
-0.5665,0.9273
-0.5470,0.9622
-0.5290,0.9963
-0.5145,1.0298
-0.4976,1.0623
-0.4773,1.0949
-0.4567,1.1266
-0.4355,1.1568
-0.4156,1.1879
-0.3954,1.2199
-0.3789,1.2514
-0.3621,1.2830
-0.3458,1.3122
-0.3327,1.3412
-0.3188,1.3709
-0.3014,1.3991
-0.2848,1.4295
-0.2641,1.4569
-0.2428,1.4844
-0.2209,1.5086
-0.1998,1.5335
-0.1762,1.5592
-0.1573,1.5758
-0.1425,1.5840
-0.1252,1.5899
-0.1146,1.5901
-0.1078,1.5895
-0.0990,1.5885
-0.0950,1.5847
-0.0895,1.5818
-0.0808,1.5718
-0.0704,1.5604
-0.0569,1.5479
-0.0364,1.5330
-0.0151,1.5152
0.0089,1.4967
0.0386,1.4774
0.0716,1.4568
0.1055,1.4355
0.1364,1.4159
0.1671,1.3976
0.2001,1.3769
0.2327,1.3554
0.2638,1.3371
0.2945,1.3182
0.3266,1.2980
0.3589,1.2770
0.3909,1.2586
0.4221,1.2396
0.4546,1.2199
0.4878,1.1990
0.5201,1.1799
0.5506,1.1616
0.5815,1.1418
0.6116,1.1234
0.6398,1.1048
0.6661,1.0872
0.6901,1.0686
0.7114,1.0547
0.7281,1.0421
0.7424,1.0310
0.7524,1.0227
0.7593,1.0197
0.7607,1.0159
0.7544,1.0127
0.7432,1.0106
0.7264,1.0053
0.7064,0.9981
0.6868,0.9893
0.6666,0.9806
0.6455,0.9703
0.6258,0.9607
0.6079,0.9532
0.5881,0.9431
0.5688,0.9335
0.5536,0.9280
0.5376,0.9206
0.5228,0.9151
0.5121,0.9108
0.4992,0.9055
0.4908,0.9027
0.4846,0.9021
0.4847,0.9015
0.4881,0.9015
0.4949,0.9003
0.5089,0.8961
0.5243,0.8926
0.5396,0.8885
0.5580,0.8822
0.5772,0.8736
0.5981,0.8637
0.6190,0.8534
0.6420,0.8421
0.6636,0.8305
0.6856,0.8193
0.7065,0.8058
0.7261,0.7949
0.7392,0.7837
0.7496,0.7758
0.7565,0.7663
0.7612,0.7495
0.7691,0.7328
0.7769,0.7133
0.7868,0.6869
0.7999,0.6602
0.8168,0.6339
0.8330,0.6056
0.8505,0.5730
0.8728,0.5432
0.8950,0.5107
0.9140,0.4777
0.9341,0.4471
0.9559,0.4166
0.9795,0.3851
1.0025,0.3554
1.0255,0.3308
1.0542,0.3092
1.0879,0.2873
1.1224,0.2664
1.1534,0.2481
1.1832,0.2317
1.2151,0.2120
1.2504,0.1939
1.2824,0.1762
1.3112,0.1581
1.3417,0.1403
1.3734,0.1206
1.4046,0.0988
1.4344,0.0789
1.4652,0.0605


==> figures/navigation/data/real/h1_dec.dat <==
x,y
-1.6557,0.0046
-1.6555,0.0047
-1.6500,0.0046
-1.6394,0.0035
-1.6270,0.0016
-1.6118,-0.0034
-1.5899,-0.0086
-1.5656,-0.0141
-1.5384,-0.0193
-1.5075,-0.0243
-1.4754,-0.0332
-1.4437,-0.0396
-1.4096,-0.0438
-1.3712,-0.0490
-1.3348,-0.0522
-1.3005,-0.0555
-1.2646,-0.0590
-1.2273,-0.0624
-1.1938,-0.0622
-1.1602,-0.0583
-1.1305,-0.0502
-1.1099,-0.0395
-1.0893,-0.0292
-1.0709,-0.0168
-1.0527,-0.0072
-1.0329,0.0082
-1.0097,0.0257
-0.9895,0.0440
-0.9675,0.0648
-0.9469,0.0870
-0.9348,0.1105
-0.9209,0.1346
-0.9055,0.1599
-0.8936,0.1903
-0.8836,0.2227
-0.8752,0.2557
-0.8640,0.2886
-0.8531,0.3206
-0.8432,0.3539
-0.8298,0.3865
-0.8168,0.4213
-0.8028,0.4569
-0.7880,0.4920
-0.7737,0.5266
-0.7575,0.5598
-0.7419,0.5936
-0.7251,0.6279
-0.7070,0.6612
-0.6900,0.6962
-0.6708,0.7286
-0.6520,0.7600
-0.6359,0.7953
-0.6167,0.8296
-0.5987,0.8613
-0.5832,0.8940
-0.5665,0.9273
-0.5470,0.9622
-0.5290,0.9963
-0.5145,1.0298
-0.4976,1.0623
-0.4773,1.0949
-0.4567,1.1266
-0.4355,1.1568
-0.4156,1.1879
-0.3954,1.2199
-0.3789,1.2514
-0.3621,1.2830
-0.3458,1.3122
-0.3327,1.3412
-0.3188,1.3709
-0.3014,1.3991
-0.2848,1.4295
-0.2641,1.4569
-0.2428,1.4844
-0.2209,1.5086
-0.1998,1.5335
-0.1762,1.5592
-0.1573,1.5758
-0.1425,1.5840
-0.1252,1.5899
-0.1146,1.5901
-0.1078,1.5895
-0.0990,1.5885
-0.0950,1.5847
-0.0895,1.5818
-0.0808,1.5718
-0.0704,1.5604
-0.0569,1.5479
-0.0364,1.5330
-0.0151,1.5152
0.0089,1.4967
0.0386,1.4774
0.0716,1.4568
0.1055,1.4355
0.1364,1.4159
0.1671,1.3976
0.2001,1.3769
0.2327,1.3554
0.2638,1.3371
0.2945,1.3182
0.3266,1.2980
0.3589,1.2770
0.3909,1.2586
0.4221,1.2396
0.4546,1.2199
0.4878,1.1990
0.5201,1.1799
0.5506,1.1616
0.5815,1.1418
0.6116,1.1234
0.6398,1.1048
0.6661,1.0872
0.6901,1.0686
0.7114,1.0547
0.7281,1.0421
0.7424,1.0310
0.7524,1.0227
0.7593,1.0197
0.7607,1.0159
0.7544,1.0127
0.7432,1.0106
0.7264,1.0053
0.7064,0.9981
0.6868,0.9893
0.6666,0.9806
0.6455,0.9703
0.6258,0.9607
0.6079,0.9532
0.5881,0.9431
0.5688,0.9335
0.5536,0.9280
0.5376,0.9206
0.5228,0.9151
0.5121,0.9108
0.4992,0.9055
0.4908,0.9027
0.4846,0.9021
0.4847,0.9015
0.4881,0.9015
0.4949,0.9003
0.5089,0.8961
0.5243,0.8926
0.5396,0.8885
0.5580,0.8822
0.5772,0.8736
0.5981,0.8637
0.6190,0.8534
0.6420,0.8421
0.6636,0.8305
0.6856,0.8193
0.7065,0.8058
0.7261,0.7949
0.7392,0.7837
0.7496,0.7758
0.7565,0.7663
0.7612,0.7495
0.7691,0.7328
0.7769,0.7133
0.7868,0.6869
0.7999,0.6602
0.8168,0.6339
0.8330,0.6056
0.8505,0.5730
0.8728,0.5432
0.8950,0.5107
0.9140,0.4777
0.9341,0.4471
0.9559,0.4166
0.9795,0.3851
1.0025,0.3554
1.0255,0.3308
1.0542,0.3092
1.0879,0.2873
1.1224,0.2664
1.1534,0.2481
1.1832,0.2317
1.2151,0.2120
1.2504,0.1939
1.2824,0.1762
1.3112,0.1581
1.3417,0.1403
1.3734,0.1206
1.4046,0.0988
1.4344,0.0789
1.4652,0.0605


==> figures/navigation/data/real/h4.dat <==
x,y
-1.6658,0.0034
-1.6658,0.0034
-1.6615,0.0031
-1.6502,0.0033
-1.6332,0.0032
-1.6135,0.0031
-1.5912,0.0017
-1.5686,-0.0044
-1.5466,-0.0095
-1.5243,-0.0185
-1.4976,-0.0294
-1.4705,-0.0431
-1.4441,-0.0586
-1.4155,-0.0754
-1.3829,-0.0956
-1.3493,-0.1076
-1.3191,-0.1191
-1.2843,-0.1341
-1.2477,-0.1472
-1.2157,-0.1592
-1.1848,-0.1719
-1.1509,-0.1835
-1.1187,-0.2000
-1.0851,-0.2159
-1.0532,-0.2336
-1.0236,-0.2523
-0.9918,-0.2675
-0.9574,-0.2794
-0.9223,-0.2904
-0.8891,-0.3039
-0.8558,-0.3123
-0.8204,-0.3179
-0.7844,-0.3241
-0.7492,-0.3298
-0.7151,-0.3374
-0.6806,-0.3451
-0.6447,-0.3521
-0.6101,-0.3556
-0.5758,-0.3576
-0.5405,-0.3602
-0.5040,-0.3611
-0.4685,-0.3624
-0.4338,-0.3627
-0.3983,-0.3626
-0.3611,-0.3628
-0.3253,-0.3629
-0.2912,-0.3630
-0.2564,-0.3629
-0.2194,-0.3633
-0.1835,-0.3645
-0.1494,-0.3678
-0.1146,-0.3722
-0.0771,-0.3772
-0.0405,-0.3836
-0.0073,-0.3910
0.0265,-0.3958
0.0624,-0.4021
0.0985,-0.4070
0.1325,-0.4118
0.1651,-0.4210
0.1987,-0.4335
0.2323,-0.4472
0.2657,-0.4614
0.2991,-0.4741
0.3334,-0.4845
0.3685,-0.4930
0.4031,-0.5005
0.4368,-0.5088
0.4722,-0.5178
0.5084,-0.5249
0.5431,-0.5278
0.5777,-0.5281
0.6138,-0.5262
0.6507,-0.5216
0.6857,-0.5144
0.7189,-0.5052
0.7523,-0.4903
0.7853,-0.4733
0.8164,-0.4554
0.8470,-0.4367
0.8795,-0.4166
0.9123,-0.3971
0.9416,-0.3766
0.9697,-0.3561
1.0021,-0.3356
1.0359,-0.3156
1.0675,-0.2978
1.0967,-0.2790
1.1281,-0.2607
1.1609,-0.2423
1.1927,-0.2239
1.2229,-0.2049
1.2547,-0.1855
1.2873,-0.1667
1.3194,-0.1501
1.3493,-0.1316
1.3797,-0.1121
1.4125,-0.0940
1.4441,-0.0750


==> figures/navigation/data/real/h4_dec.dat <==
x,y
-1.6658,0.0034
-1.6332,0.0032
-1.5466,-0.0095
-1.4441,-0.0586
-1.3191,-0.1191
-1.1848,-0.1719
-1.0532,-0.2336
-0.9223,-0.2904
-0.7844,-0.3241
-0.6447,-0.3521
-0.5040,-0.3611
-0.3611,-0.3628
-0.2194,-0.3633
-0.0771,-0.3772
0.0624,-0.4021
0.1987,-0.4335
0.3334,-0.4845
0.4722,-0.5178
0.6138,-0.5262
0.7523,-0.4903
0.8795,-0.4166
1.0021,-0.3356
1.1281,-0.2607
1.2547,-0.1855
1.3797,-0.1121


==> figures/navigation/data/real/h9.dat <==
x,y
-1.6837,-0.0076
-1.6836,-0.0076
-1.6779,-0.0076
-1.6651,-0.0076
-1.6470,-0.0076
-1.6256,-0.0075
-1.6000,-0.0073
-1.5701,-0.0071
-1.5371,-0.0067
-1.5014,-0.0065
-1.4641,-0.0064
-1.4289,-0.0065
-1.3948,-0.0044
-1.3678,0.0010
-1.3418,0.0066
-1.3156,0.0065
-1.3016,0.0066
-1.2910,0.0044
-1.2813,0.0035
-1.2761,0.0034
-1.2679,0.0017
-1.2520,-0.0027
-1.2320,-0.0064
-1.2090,-0.0106
-1.1921,-0.0106
-1.1811,-0.0124
-1.1696,-0.0137
-1.1564,-0.0159
-1.1371,-0.0214
-1.1257,-0.0225
-1.1103,-0.0223
-1.0854,-0.0237
-1.0664,-0.0240
-1.0472,-0.0273
-1.0209,-0.0280
-0.9957,-0.0258
-0.9721,-0.0269
-0.9512,-0.0278
-0.9292,-0.0269
-0.9043,-0.0293
-0.8919,-0.0307
-0.8791,-0.0302
-0.8571,-0.0328
-0.8347,-0.0338
-0.8121,-0.0323
-0.7858,-0.0329
-0.7599,-0.0325
-0.7313,-0.0335
-0.7003,-0.0347
-0.6788,-0.0390
-0.6571,-0.0381
-0.6357,-0.0432
-0.6204,-0.0437
-0.6037,-0.0475
-0.5804,-0.0540
-0.5560,-0.0641
-0.5296,-0.0707
-0.5031,-0.0730
-0.4788,-0.0829
-0.4506,-0.0909
-0.4216,-0.1021
-0.3908,-0.1159
-0.3601,-0.1313
-0.3333,-0.1537
-0.3066,-0.1702
-0.2816,-0.1769
-0.2558,-0.1892
-0.2272,-0.2036
-0.1974,-0.2166
-0.1670,-0.2335
-0.1379,-0.2490
-0.1116,-0.2640
-0.0829,-0.2789
-0.0521,-0.2964
-0.0232,-0.3056
0.0076,-0.3118
0.0412,-0.3187
0.0741,-0.3207
0.1057,-0.3271
0.1368,-0.3376
0.1695,-0.3501
0.2055,-0.3624
0.2415,-0.3711
0.2731,-0.3859
0.3002,-0.4045
0.3257,-0.4184
0.3536,-0.4341
0.3860,-0.4520
0.4163,-0.4690
0.4471,-0.4799
0.4769,-0.4839
0.4997,-0.4842
0.5243,-0.4834
0.5484,-0.4823
0.5669,-0.4750
0.5913,-0.4648
0.6196,-0.4534
0.6474,-0.4462
0.6749,-0.4341
0.7064,-0.4190
0.7366,-0.4016
0.7703,-0.3891
0.8031,-0.3739
0.8321,-0.3566
0.8609,-0.3410
0.8914,-0.3244
0.9224,-0.3054
0.9542,-0.2847
0.9854,-0.2652
1.0162,-0.2494
1.0461,-0.2335
1.0795,-0.2188
1.1084,-0.2085
1.1288,-0.2011
1.1519,-0.1878
1.1794,-0.1779
1.2070,-0.1705
1.2346,-0.1578
1.2653,-0.1500
1.2968,-0.1385
1.3311,-0.1277
1.3646,-0.1182
1.3965,-0.1038
1.4301,-0.0919
1.4632,-0.0874


==> figures/navigation/data/real/h9_dec.dat <==
x,y
-1.6837,-0.0076
-1.5014,-0.0065
-1.2813,0.0035
-1.1564,-0.0159
-0.9721,-0.0269
-0.7858,-0.0329
-0.5804,-0.0540
-0.3333,-0.1537
-0.0829,-0.2789
0.2055,-0.3624
0.4769,-0.4839
0.7064,-0.4190
0.9854,-0.2652
1.2346,-0.1578


==> figures/navigation/data/real/obstacle.dat <==
x,y
-0.7890,-0.8069
-0.7879,-0.8054
-0.7787,-0.7909
-0.7593,-0.7597
-0.7376,-0.7223
-0.7223,-0.6947
-0.7123,-0.6771
-0.6985,-0.6532
-0.6785,-0.6187
-0.6599,-0.5859
-0.6475,-0.5641
-0.6367,-0.5455
-0.6202,-0.5168
-0.6007,-0.4831
-0.5851,-0.4557
-0.5741,-0.4362
-0.5611,-0.4136
-0.5425,-0.3811
-0.5242,-0.3496
-0.5112,-0.3275
-0.5003,-0.3086
-0.4847,-0.2817
-0.4661,-0.2491
-0.4501,-0.2214
-0.4384,-0.2012
-0.4249,-0.1783
-0.4072,-0.1481
-0.3894,-0.1180
-0.3764,-0.0947
-0.3644,-0.0742
-0.3484,-0.0467
-0.3303,-0.0154
-0.3148,0.0114
-0.3025,0.0327
-0.2891,0.0564
-0.2725,0.0859
-0.2560,0.1151
-0.2425,0.1391
-0.2297,0.1608
-0.2146,0.1868
-0.1973,0.2165
-0.1813,0.2446
-0.1676,0.2682
-0.1537,0.2920
-0.1375,0.3193
-0.1209,0.3481
-0.1063,0.3736
-0.0934,0.3961
-0.0782,0.4223
-0.0610,0.4523
-0.0452,0.4793
-0.0324,0.5014
-0.0188,0.5246
-0.0020,0.5533
0.0149,0.5833
0.0288,0.6081
0.0415,0.6293
0.0571,0.6555
0.0748,0.6856
0.0904,0.7124
0.1026,0.7340
0.1159,0.7577
0.1327,0.7871
0.1497,0.8164
0.1638,0.8408
0.1765,0.8630
0.1917,0.8893
0.2087,0.9187
0.2241,0.9459
0.2376,0.9691
0.2516,0.9932
0.2677,1.0209
0.2841,1.0495
0.2990,1.0751
0.3125,1.0986
0.3270,1.1240
0.3430,1.1519
0.3587,1.1788
0.3725,1.2030
0.3867,1.2272
0.4024,1.2542
0.4187,1.2826
0.4334,1.3083
0.4468,1.3309
0.4615,1.3560
0.4784,1.3853
0.4942,1.4135
0.5073,1.4369
0.5210,1.4606
0.5377,1.4895
0.5547,1.5189
0.5683,1.5435
0.5812,1.5657
0.5956,1.5913
0.6132,1.6213
0.6292,1.6490
0.6419,1.6714
0.6555,1.6952
0.6723,1.7239
0.6885,1.7524


==> figures/navigation/data/real/ours.dat <==
x,y
-1.6881,-0.0087
-1.6883,-0.0087
-1.6840,-0.0084
-1.6739,-0.0087
-1.6578,-0.0084
-1.6382,-0.0085
-1.6186,-0.0118
-1.5948,-0.0179
-1.5662,-0.0264
-1.5395,-0.0393
-1.5095,-0.0541
-1.4823,-0.0670
-1.4578,-0.0787
-1.4284,-0.0923
-1.3996,-0.1065
-1.3698,-0.1230
-1.3342,-0.1369
-1.2972,-0.1473
-1.2652,-0.1626
-1.2355,-0.1821
-1.2063,-0.2001
-1.1757,-0.2165
-1.1410,-0.2315
-1.1052,-0.2422
-1.0716,-0.2534
-1.0385,-0.2650
-1.0029,-0.2739
-0.9689,-0.2875
-0.9355,-0.2986
-0.8986,-0.3013
-0.8624,-0.3105
-0.8278,-0.3202
-0.7928,-0.3264
-0.7569,-0.3333
-0.7204,-0.3391
-0.6846,-0.3432
-0.6496,-0.3469
-0.6136,-0.3501
-0.5760,-0.3521
-0.5395,-0.3537
-0.5048,-0.3550
-0.4693,-0.3550
-0.4323,-0.3559
-0.3956,-0.3565
-0.3600,-0.3578
-0.3248,-0.3584
-0.2872,-0.3578
-0.2499,-0.3571
-0.2151,-0.3558
-0.1800,-0.3549
-0.1423,-0.3538
-0.1042,-0.3532
-0.0695,-0.3532
-0.0350,-0.3533
0.0037,-0.3518
0.0422,-0.3477
0.0768,-0.3446
0.1108,-0.3436
0.1476,-0.3446
0.1836,-0.3494
0.2183,-0.3587
0.2519,-0.3709
0.2848,-0.3891
0.3176,-0.4098
0.3482,-0.4298
0.3776,-0.4495
0.4082,-0.4698
0.4401,-0.4895
0.4734,-0.5077
0.5073,-0.5243
0.5413,-0.5388
0.5759,-0.5497
0.6113,-0.5582
0.6476,-0.5627
0.6822,-0.5627
0.7127,-0.5593
0.7431,-0.5495
0.7729,-0.5337
0.8018,-0.5158
0.8337,-0.4950
0.8687,-0.4736
0.9012,-0.4520
0.9309,-0.4320
0.9609,-0.4102
0.9928,-0.3888
1.0243,-0.3696
1.0562,-0.3504
1.0890,-0.3311
1.1201,-0.3105
1.1497,-0.2897
1.1814,-0.2697
1.2158,-0.2494
1.2489,-0.2301
1.2786,-0.2112
1.3087,-0.1907
1.3403,-0.1685
1.3712,-0.1466
1.4009,-0.1257
1.4309,-0.1049
1.4616,-0.0829


==> figures/navigation/data/real/ours_dec.dat <==
x,y
-1.6881,-0.0087
-1.6578,-0.0084
-1.5662,-0.0264
-1.3342,-0.1369
-1.2063,-0.2001
-1.1757,-0.2165
-1.1410,-0.2315
-1.1052,-0.2422
-1.0716,-0.2534
-0.9355,-0.2986
-0.7928,-0.3264
-0.7204,-0.3391
-0.6496,-0.3469
-0.5760,-0.3521
-0.5395,-0.3537
-0.4693,-0.3550
-0.4323,-0.3559
-0.3956,-0.3565
-0.3600,-0.3578
-0.3248,-0.3584
-0.2872,-0.3578
-0.2499,-0.3571
-0.2151,-0.3558
-0.1800,-0.3549
-0.1423,-0.3538
-0.1042,-0.3532
-0.0695,-0.3532
-0.0350,-0.3533
0.0037,-0.3518
0.0422,-0.3477
0.0768,-0.3446
0.1108,-0.3436
0.1476,-0.3446
0.1836,-0.3494
0.2183,-0.3587
0.2519,-0.3709
0.2848,-0.3891
0.3176,-0.4098
0.3482,-0.4298
0.3776,-0.4495
0.5759,-0.5497
0.6113,-0.5582
0.6476,-0.5627
0.6822,-0.5627
0.8687,-0.4736
1.0562,-0.3504
1.2489,-0.2301
1.4309,-0.1049


==> figures/navigation/data/real/ours_tau.dat <==
t,tau
0.00,4
0.40,4
0.40,4
0.80,4
0.80,8
1.60,8
1.60,4
2.00,4
2.00,1
2.10,1
2.10,1
2.20,1
2.20,1
2.30,1
2.30,1
2.40,1
2.40,4
2.80,4
2.80,4
3.20,4
3.20,2
3.40,2
3.40,2
3.60,2
3.60,2
3.80,2
3.80,1
3.90,1
3.90,2
4.10,2
4.10,1
4.20,1
4.20,1
4.30,1
4.30,1
4.40,1
4.40,1
4.50,1
4.50,1
4.60,1
4.60,1
4.70,1
4.70,1
4.80,1
4.80,1
4.90,1
4.90,1
5.00,1
5.00,1
5.10,1
5.10,1
5.20,1
5.20,1
5.30,1
5.30,1
5.40,1
5.40,1
5.50,1
5.50,1
5.60,1
5.60,1
5.70,1
5.70,1
5.80,1
5.80,1
5.90,1
5.90,1
6.00,1
6.00,1
6.10,1
6.10,1
6.20,1
6.20,1
6.30,1
6.30,1
6.40,1
6.40,1
6.50,1
6.50,6
7.10,6
7.10,1
7.20,1
7.20,1
7.30,1
7.30,1
7.40,1
7.40,6
8.00,6
8.00,6
8.60,6
8.60,6
9.20,6
9.20,6
9.80,6
9.80,6
10.00,6


==> figures/navigation/data/real/ours_tau_dec.dat <==
t,tau
0.00,4
0.40,4
0.80,8
1.60,4
2.00,1
2.10,1
2.20,1
2.30,1
2.40,4
2.80,4
3.20,2
3.40,2
3.60,2
3.80,1
3.90,2
4.10,1
4.20,1
4.30,1
4.40,1
4.50,1
4.60,1
4.70,1
4.80,1
4.90,1
5.00,1
5.10,1
5.20,1
5.30,1
5.40,1
5.50,1
5.60,1
5.70,1
5.80,1
5.90,1
6.00,1
6.10,1
6.20,1
6.30,1
6.40,1
6.50,6
7.10,1
7.20,1
7.30,1
7.40,6
8.00,6
8.60,6
9.20,6
9.80,6


==> figures/navigation/data/suboptimality/h1.dat <==
step,mean,lo,hi
0,3.5145617740399073,0.5135827974989775,6.515540750580837
1,80.03638247515411,0.0,179.189419479251
2,4.19419911511809,0.0,8.833349641533161
3,189.30957520471185,0.0,504.4201369749197
4,46.11220638502002,0.0,127.0780029586966
5,156.0138529425239,0.0,394.38628617494936
6,41.87706873075344,0.0,109.40627230416146
7,55.47287630485537,0.0,135.6190056384641
8,88.37779581450059,0.0,187.5173336690366
9,170.72032615492208,0.0,421.6027523976406
10,10.375585536459903,4.155567329529516,16.595603743390292
11,55.34534881776324,0.0,129.76090152873087
12,224.79025968988068,33.29480311539888,416.28571626436246
13,236.51149532301582,0.0,574.2852682596117
14,234.10418391456068,0.0,469.7705494811433
15,783.3298663374486,547.4391382929741,1019.2205943819231
16,866.4661963034054,693.209219581571,1039.7231730252397
17,717.6033321317692,541.1322125577001,894.0744517058383
18,846.9709065819811,148.13852161174043,1545.8032915522217
19,804.923115846533,295.74531942218044,1314.1009122708856
20,811.9997376055924,321.72727732731045,1302.2721978838742
21,477.84857476276454,179.58290612058403,776.114243404945
22,544.166051980799,51.13191861611165,1037.2001853454863
23,1078.9543587152762,200.57769106736475,1957.3310263631874
24,1200.2250663336413,655.8124540435018,1744.6376786237806
25,1267.1162193171272,513.4600172582238,2020.7724213760305
26,1300.4450641353108,582.5870298298788,2018.3030984407428
27,1056.6675254865288,753.5533716171417,1359.781679355916
28,744.9321275069257,378.33127619076856,1111.5329788230829
29,1109.837122540311,576.7262679389019,1642.94797714172
30,1180.9683241575012,867.8879215256663,1494.0487267893361
31,814.1251148989207,123.04972317688043,1505.200506620961
32,839.2635045501656,217.9976589371579,1460.5293501631734
33,642.4585338721868,137.57687700094573,1147.3401907434277
34,550.0212283045944,154.55240934662652,945.4900472625623
35,530.1638097339487,133.0807286919511,927.2468907759463
36,1061.2831863436415,557.9755061907586,1564.5908664965245
37,1541.1615442419002,985.6600806943566,2096.663007789444
38,1422.1783902320458,1132.174838536482,1712.1819419276096
39,1000.1309856397139,656.0390918914043,1344.2228793880236
40,1005.5203300938607,671.1286839424467,1339.9119762452747
41,553.5559391491496,57.22296018731936,1049.8889181109798
42,453.0086638076254,0.0,1000.8205405757567
43,993.4872579879585,655.9339305620283,1331.0405854138887
44,576.7903846784116,0.0,1289.247799314314
45,645.8670501090957,0.0,1487.6387608462915
46,1004.5345057858337,446.27178479869576,1562.7972267729717
47,782.2176152414867,103.60739484759972,1460.8278356353735
48,813.4243677882217,432.00231376345334,1194.8464218129902
49,791.6621480918762,323.7113495644113,1259.612946619341
50,968.9951425202948,311.43116474163435,1626.5591202989553
51,992.2728717304869,521.3709657480817,1463.1747777128921
52,798.1392442884832,187.11996004245145,1409.158528534515
53,662.6841948755703,193.68067625894554,1131.687713492195
54,486.10642218054414,160.02840036134876,812.1844439997395
55,976.3233328694641,504.8693374365781,1447.7773283023503
56,903.4220142656885,627.3057861721438,1179.5382423592332
57,907.9850937744864,503.4414988373708,1312.528688711602
58,1181.747707463217,675.987225641418,1687.508189285016
59,667.7829746892825,273.60714295823595,1061.958806420329
60,664.4351498579167,142.5323364306647,1186.3379632851688
61,267.28573965511663,86.6992506218563,447.87222868837694
62,521.2746122386844,0.0,1079.1279837231918
63,509.9608445609655,60.07399895840865,959.8476901635223
64,139.3579273067114,0.0,348.1205158401681
65,334.37514198784675,202.78995585646877,465.96032811922476
66,400.5312452283972,0.0,991.4896366159203
67,511.5388354338886,29.112141147632713,993.9655297201446
68,835.8003544500131,646.6022739852524,1024.9984349147737
69,1805.7684790361034,585.5076383509809,3026.029319721226
70,1392.1790287554566,732.2097663852057,2052.148291125707
71,1525.5990822287333,484.885888359212,2566.3122760982546
72,472.6135618463188,0.0,1012.6998596612286
73,513.1636268570103,0.0,1508.9264092338403
74,404.9113908337455,0.0,953.8068261041852
75,11.972885210478035,0.0,24.47132113826457
76,476.39653259251355,0.0,1521.4672679899186
77,575.3108926558307,0.0,1357.3911909056355
78,857.6019324289911,0.0,2048.1868565604227
79,865.8904401614388,0.0,2130.574854871802
80,806.3551014165901,0.0,2039.1137785678977
81,513.0319617347673,0.0,1660.173872935762
82,582.4590508477525,0.0,1714.1572239769814
83,723.5688853489256,0.0,1885.1845632797445
84,487.25695495593067,0.0,1178.7785627252324
85,137.7392000168755,0.0,422.1440705254341
86,4.657127313228147,0.0,15.005550597004358
87,4.177162293305173,0.0,13.435102239539555
88,7.937516995447277,0.0,22.434091124094486
89,8.773792791873712,0.0,26.66247745144021
90,1.6693481366310152,0.0,5.374020632235019
91,0.7726936750924324,0.0,2.4691493247228156
92,0.007277283141775115,0.002669922742544223,0.011884643541006008
93,0.011857966470506654,0.0023916583808319316,0.021324274560181378
94,0.00896452016895637,0.0007707552002741806,0.01715828513763856
95,0.01590358833591381,0.0,0.03181015954209588
96,0.3505433014459413,0.0,1.090003939097422
97,0.009284673596994253,0.0,0.02148901682788194
98,1.0259997359959925,0.0,2.538243164657204
99,0.006382448471140378,0.0,0.018724709223134284
100,0.0032545672463129447,0.0,0.0080020206018591
101,0.006501122253575886,0.0,0.019174030548192403
102,0.007962034316096833,0.0,0.02388877024571037
103,0.005326622851407592,0.0,0.01608877516138341
104,0.0022061359113649814,0.0,0.006701858613030642
105,0.0018233794634397783,0.0,0.005581588538399091
106,0.0010954481341286736,0.0,0.0034039598374024423
107,0.0014166967559503974,0.0,0.004573899019255577


==> figures/navigation/data/suboptimality/h4.dat <==
step,mean,lo,hi
0,142.66869346830723,0.0,370.4623204581869
4,76.17851315447554,0.0,179.29043260025196
8,0.15516000197962967,0.0,0.49679628456556657
12,285.1976671597816,0.0,680.3154083000744
16,2.005182279283372,0.0,4.940673601723928
20,89.45717146357974,0.0,206.98298808634428
24,46.772997982383096,0.0,147.52308975788648
28,52.301668935384534,0.0,158.64933925845267
32,51.33425609482701,0.0,162.86200125531047
36,157.0911498687013,0.0,390.31073937438583
40,57.7872653250332,0.0,182.8550613551246
44,278.388910364684,0.0,755.5279081802341
48,178.08826002954706,0.0,440.9622821654175
52,3.2646668530026544,0.0,9.125979124966523
56,1026.361541033435,0.0,3303.18447080947
60,5.626295858506092,0.0,14.105813829079036


==> figures/navigation/data/suboptimality/h9.dat <==
step,mean,lo,hi
0,107.75270651886538,0.0,344.62724244568784
9,45.28794592155721,0.0,135.71683926983815
18,49.49079411268699,0.0,140.94502195811614
27,1.0048345483387948,0.0,2.0182104643865313
36,104.8144433907261,0.0,245.43479324441262
45,171.31761541511133,0.0,553.2075033033523
54,1994.468022665224,0.0,4725.379131534915

